Realizing Graphs with Cut Constraints

Given a finite non-decreasing sequence $d=(d_1,\ldots,d_n)$ of natural numbers, the Graph Realization problem asks whether $d$ is a graphic sequence, i.e., there exists a labeled simple graph such that $(d_1,\ldots,d_n)$ is the degree sequence of this graph. Such a problem can be solved in polynomial time due to the Erd\H{o}s and Gallai characterization of graphic sequences. Since vertex degree is the size of a trivial edge cut, we consider a natural generalization of Graph Realization, where we are given a finite sequence $d=(d_1,\ldots,d_n)$ of natural numbers (representing the trivial edge cut sizes) and a list of nontrivial cut constraints $\mathcal{L}$ composed of pairs $(S_j,\ell_j)$ where $S_j\subset \{v_1,\ldots,v_n\}$, and $\ell_j$ is a natural number. In such a problem, we are asked whether there is a simple graph with vertex set $V=\{v_1,\ldots,v_n\}$ such that $v_i$ has degree $d_i$ and $\partial(S_j)$ is an edge cut of size $\ell_j$, for each $(S_j,\ell_j)\in \mathcal{L}$. We show that such a problem is polynomial-time solvable whenever each $S_j$ has size at most three. Conversely, assuming P $\neq$ NP, we prove that it cannot be solved in polynomial time when $\mathcal{L}$ contains pairs with sets of size four, and our hardness result holds even assuming that each $d_i$ of $d$ equals $1$.

==> guidelines.txt <==
Submission Guidelines for CIAC 2025

1. Document Type: 
   - Authors may submit either an extended abstract or a full paper.

2. Page Limit: 
   - Maximum of 15 pages, excluding the title page and references.

3. Title Page: 
   - Must include the title of the paper and an abstract.
   - The main content should start on the next page.

4. Formatting: 
   - Mandatory use of the LNCS style file.
   - No alterations to font size, page geometry, etc., are allowed.

5. Late Submissions: 
   - Will not be considered if submitted late or not in the correct format.

6. Submission Platform: 
   - Submissions should be made via EasyChair (https://easychair.org/conferences/?conf=ciac2025).

7. Content Requirements: 
   - Papers should include:
     * A succinct statement of the issues and their motivation.
     * A summary of results and their significance.
     * A comparison to related work accessible to non-specialists.
   - Any proofs omitted for space must be included in an appendix for review by the program committee members at their discretion.
